Decentralized Subchannel Scheduling for C-V2X Mode-4: A Non-Standard Configuration for CAM Retransmissions

In Release 14, 3GPP introduced a novel paradigm known as cellular vehicle--to--everything (C-V2X) \emph{mode-4} to specifically support vehicular communications in scenarios without network coverage. Such a scheme has been devised to operate distributedly harnessing a sensing mechanism whereby vehicles can monitor the received power across subchannels. Based on the measured power intensities, vehicles autonomously select a suitable subchannel over which safety messages are broadcasted. The selected subchannel is utilized by the vehicle for a short period of time before releasing it to select another subchannel. In this work, we propose a scheduling approach based on the aforementioned technology. We assume the existence of a primary sub-band that supports semi-persistently reserved subchannels (as specified by 3GPP). In addition, we also consider that there exist auxiliary sub-bands that convey random re-transmissions in order to improve reception reliability. Different configurations of the proposed approach are explored and their performance are assessed using real vehicular traces.

==> ReceivedEnergyK1.txt <==
0.1831         0
    0.2305    0.4363
    0.2321    0.4464
    0.2334    0.4564
    0.2349    0.4665
    0.2363    0.4765
    0.2377    0.4866
    0.2392    0.4966
    0.2407    0.5068
    0.2424    0.5169
    0.2438    0.5269
    0.2453    0.5370
    0.2471    0.5470
    0.2489    0.5571
    0.2505    0.5672
    0.2523    0.5772
    0.2541    0.5873
    0.2557    0.5973
    0.2574    0.6074
    0.2590    0.6174
    0.2607    0.6275
    0.2623    0.6375
    0.2641    0.6476
    0.2656    0.6576
    0.2672    0.6677
    0.2689    0.6778
    0.2708    0.6878
    0.2731    0.6979
    0.2753    0.7079
    0.2772    0.7180
    0.2793    0.7280
    0.2816    0.7381
    0.2841    0.7481
    0.2865    0.7582
    0.2891    0.7682
    0.2917    0.7783
    0.2944    0.7884
    0.2971    0.7984
    0.3000    0.8085
    0.3030    0.8185
    0.3057    0.8286
    0.3085    0.8386
    0.3116    0.8487
    0.3150    0.8587
    0.3182    0.8688
    0.3213    0.8788
    0.3258    0.8889
    0.3312    0.8990
    0.3365    0.9090
    0.3421    0.9191
    0.3482    0.9291
    0.3546    0.9392
    0.3622    0.9492
    0.3713    0.9593
    0.3834    0.9693
    0.3990    0.9794
    0.4312    0.9894
    0.5219    0.9995
	1	1

==> ReceivedEnergyK10.txt <==
0.1831         0
    0.2314    0.1620
    0.2341    0.1720
    0.2368    0.1820
    0.2396    0.1920
    0.2424    0.2020
    0.2455    0.2120
    0.2483    0.2220
    0.2512    0.2321
    0.2543    0.2421
    0.2575    0.2521
    0.2606    0.2621
    0.2638    0.2721
    0.2670    0.2821
    0.2705    0.2922
    0.2739    0.3022
    0.2775    0.3122
    0.2812    0.3222
    0.2848    0.3322
    0.2886    0.3422
    0.2923    0.3522
    0.2962    0.3622
    0.3001    0.3722
    0.3040    0.3822
    0.3081    0.3923
    0.3120    0.4023
    0.3163    0.4123
    0.3206    0.4223
    0.3250    0.4323
    0.3293    0.4424
    0.3339    0.4524
    0.3385    0.4624
    0.3430    0.4724
    0.3477    0.4824
    0.3526    0.4924
    0.3572    0.5024
    0.3623    0.5124
    0.3673    0.5225
    0.3722    0.5325
    0.3769    0.5425
    0.3819    0.5525
    0.3869    0.5625
    0.3922    0.5725
    0.3979    0.5825
    0.4034    0.5926
    0.4090    0.6026
    0.4144    0.6127
    0.4201    0.6227
    0.4256    0.6327
    0.4314    0.6428
    0.4373    0.6528
    0.4430    0.6628
    0.4488    0.6728
    0.4549    0.6828
    0.4612    0.6928
    0.4674    0.7029
    0.4738    0.7129
    0.4803    0.7229
    0.4867    0.7329
    0.4941    0.7429
    0.5015    0.7530
    0.5084    0.7630
    0.5156    0.7730
    0.5226    0.7830
    0.5299    0.7930
    0.5380    0.8030
    0.5460    0.8130
    0.5539    0.8230
    0.5621    0.8331
    0.5708    0.8431
    0.5799    0.8531
    0.5894    0.8631
    0.5999    0.8731
    0.6109    0.8831
    0.6224    0.8931
    0.6351    0.9032
    0.6487    0.9132
    0.6647    0.9232
    0.6814    0.9333
    0.7018    0.9433
    0.7248    0.9533
    0.7554    0.9633
    0.7942    0.9733
    0.8515    0.9833
    0.9658    0.9933

==> ReceivedEnergyK100.txt <==
0.183100000000000	0
0.239956076921172	0.0488011772281916
0.251055528899356	0.0592467498209224
0.262431879336130	0.0697013740363488
0.274298743164527	0.0801482397180345
0.286659298452165	0.0905925192218112
0.299529869218004	0.101034212547676
0.313112659167213	0.111497888385805
0.327351554061101	0.121955098779154
0.342114782678130	0.132409722994594
0.357345722559842	0.142869519565861
0.373199116461305	0.153315092158602
0.389956396161442	0.163768423285088
0.407603670319919	0.174219168233665
0.425800851820279	0.184689309516593
0.445115371422022	0.195162036977435
0.465688026329772	0.205645109149929
0.487077898625032	0.216103612632251
0.509407204997697	0.226580219359954
0.532534565484474	0.237051653731839
0.557302920169417	0.247523088103734
0.582979646539522	0.257980298497110
0.610526296396513	0.268436215801534
0.639251121649290	0.278888253839089
0.669541561944190	0.289371326011602
0.701499505180373	0.299859570539945
0.735375727320334	0.310347815068285
0.771075252253764	0.320834766507672
0.809208377383555	0.331315252502275
0.848741803829220	0.341799617763753
0.890726882437418	0.352262000512965
0.935537825587982	0.362724383262175
0.982641476862592	0.373194524545124

==> ReceivedEnergyK20.txt <==
0.1831         0
    0.2327    0.1098
    0.2361    0.1198
    0.2396    0.1298
    0.2433    0.1398
    0.2470    0.1498
    0.2506    0.1598
    0.2543    0.1699
    0.2582    0.1799
    0.2622    0.1899
    0.2662    0.1999
    0.2701    0.2099
    0.2742    0.2200
    0.2786    0.2300
    0.2830    0.2400
    0.2876    0.2500
    0.2923    0.2600
    0.2972    0.2700
    0.3019    0.2801
    0.3070    0.2901
    0.3119    0.3001
    0.3171    0.3101
    0.3225    0.3201
    0.3280    0.3302
    0.3334    0.3402
    0.3390    0.3502
    0.3444    0.3602
    0.3501    0.3703
    0.3560    0.3803
    0.3620    0.3903
    0.3682    0.4004
    0.3744    0.4104
    0.3808    0.4204
    0.3875    0.4304
    0.3941    0.4404
    0.4009    0.4505
    0.4075    0.4605
    0.4143    0.4705
    0.4212    0.4805
    0.4284    0.4906
    0.4357    0.5006
    0.4433    0.5106
    0.4509    0.5207
    0.4585    0.5307
    0.4666    0.5407
    0.4747    0.5508
    0.4827    0.5608
    0.4916    0.5708
    0.5005    0.5809
    0.5097    0.5909
    0.5190    0.6009
    0.5280    0.6110
    0.5378    0.6210
    0.5469    0.6310
    0.5568    0.6411
    0.5666    0.6511
    0.5769    0.6611
    0.5868    0.6712
    0.5972    0.6812
    0.6080    0.6912
    0.6185    0.7012
    0.6298    0.7113
    0.6413    0.7213
    0.6531    0.7313
    0.6654    0.7413
    0.6774    0.7514
    0.6902    0.7614
    0.7034    0.7714
    0.7169    0.7815
    0.7300    0.7915
    0.7446    0.8015
    0.7590    0.8116
    0.7741    0.8216
    0.7890    0.8316
    0.8050    0.8417
    0.8223    0.8517
    0.8400    0.8617
    0.8600    0.8718
    0.8806    0.8818
    0.9017    0.8918
    0.9264    0.9018
    0.9527    0.9118
    0.9810    0.9219

==> ReceivedEnergyK40.txt <==
0.1831         0
    0.2348    0.0719
    0.2405    0.0819
    0.2462    0.0920
    0.2520    0.1021
    0.2578    0.1121
    0.2636    0.1222
    0.2696    0.1323
    0.2757    0.1423
    0.2819    0.1524
    0.2881    0.1625
    0.2945    0.1725
    0.3011    0.1826
    0.3077    0.1927
    0.3145    0.2028
    0.3216    0.2128
    0.3288    0.2229
    0.3361    0.2330
    0.3437    0.2431
    0.3515    0.2531
    0.3592    0.2632
    0.3671    0.2733
    0.3754    0.2834
    0.3838    0.2934
    0.3922    0.3035
    0.4010    0.3136
    0.4099    0.3236
    0.4192    0.3337
    0.4287    0.3438
    0.4383    0.3539
    0.4483    0.3640
    0.4583    0.3741
    0.4684    0.3842
    0.4790    0.3943
    0.4896    0.4044
    0.5005    0.4144
    0.5116    0.4245
    0.5229    0.4346
    0.5348    0.4447
    0.5471    0.4548
    0.5596    0.4649
    0.5727    0.4750
    0.5856    0.4851
    0.5993    0.4951
    0.6132    0.5052
    0.6274    0.5153
    0.6421    0.5254
    0.6574    0.5355
    0.6734    0.5456
    0.6892    0.5557
    0.7059    0.5658
    0.7227    0.5759
    0.7399    0.5860
    0.7582    0.5961
    0.7768    0.6062
    0.7967    0.6163
    0.8169    0.6264
    0.8382    0.6365
    0.8607    0.6465
    0.8833    0.6566
    0.9065    0.6667
    0.9312    0.6768
    0.9572    0.6869
    0.9832    0.6970

==> ReceivedEnergyK50.txt <==
0.1831         0
    0.2360    0.0646
    0.2429    0.0746
    0.2497    0.0847
    0.2566    0.0948
    0.2637    0.1049
    0.2708    0.1150
    0.2782    0.1251
    0.2856    0.1351
    0.2933    0.1452
    0.3009    0.1553
    0.3087    0.1654
    0.3165    0.1754
    0.3247    0.1855
    0.3328    0.1956
    0.3412    0.2057
    0.3500    0.2158
    0.3588    0.2259
    0.3679    0.2360
    0.3772    0.2460
    0.3867    0.2561
    0.3970    0.2662
    0.4073    0.2763
    0.4177    0.2864
    0.4284    0.2965
    0.4392    0.3066
    0.4508    0.3167
    0.4621    0.3268
    0.4741    0.3369
    0.4860    0.3470
    0.4985    0.3571
    0.5111    0.3672
    0.5241    0.3773
    0.5376    0.3874
    0.5510    0.3975
    0.5654    0.4076
    0.5805    0.4177
    0.5957    0.4278
    0.6109    0.4379
    0.6267    0.4479
    0.6429    0.4581
    0.6600    0.4682
    0.6775    0.4783
    0.6953    0.4884
    0.7135    0.4985
    0.7322    0.5086
    0.7519    0.5187
    0.7720    0.5289
    0.7930    0.5390
    0.8148    0.5491
    0.8381    0.5592
    0.8607    0.5693
    0.8852    0.5794
    0.9099    0.5895
    0.9363    0.5996
    0.9638    0.6097
    0.9916    0.6198

==> ReceivedEnergyK60.txt <==
0.1831         0
    0.2368    0.0599
    0.2446    0.0700
    0.2524    0.0801
    0.2605    0.0902
    0.2685    0.1003
    0.2768    0.1104
    0.2851    0.1205
    0.2939    0.1306
    0.3027    0.1407
    0.3120    0.1508
    0.3215    0.1609
    0.3311    0.1710
    0.3410    0.1811
    0.3508    0.1912
    0.3611    0.2013
    0.3717    0.2114
    0.3825    0.2216
    0.3936    0.2317
    0.4048    0.2418
    0.4167    0.2519
    0.4287    0.2620
    0.4412    0.2722
    0.4543    0.2823
    0.4678    0.2925
    0.4814    0.3026
    0.4953    0.3127
    0.5099    0.3229
    0.5246    0.3330
    0.5400    0.3431
    0.5556    0.3532
    0.5716    0.3633
    0.5888    0.3734
    0.6061    0.3835
    0.6240    0.3936
    0.6422    0.4038
    0.6616    0.4139
    0.6820    0.4241
    0.7021    0.4342
    0.7231    0.4443
    0.7451    0.4545
    0.7679    0.4646
    0.7911    0.4747
    0.8159    0.4849
    0.8412    0.4950
    0.8678    0.5051
    0.8951    0.5152
    0.9238    0.5253
    0.9525    0.5354
    0.9822    0.5456

==> ReceivedEnergyK80.txt <==
0.1831         0
    0.2388    0.0514
    0.2484    0.0615
    0.2581    0.0716
    0.2680    0.0818
    0.2784    0.0919
    0.2892    0.1020
    0.3001    0.1121
    0.3114    0.1222
    0.3233    0.1324
    0.3354    0.1425
    0.3480    0.1526
    0.3610    0.1628
    0.3745    0.1729
    0.3883    0.1830
    0.4027    0.1932
    0.4177    0.2033
    0.4333    0.2135
    0.4493    0.2236
    0.4661    0.2338
    0.4832    0.2439
    0.5010    0.2540
    0.5201    0.2642
    0.5396    0.2743
    0.5597    0.2845
    0.5808    0.2946
    0.6021    0.3048
    0.6244    0.3149
    0.6478    0.3250
    0.6720    0.3352
    0.6967    0.3454
    0.7234    0.3556
    0.7517    0.3657
    0.7809    0.3759
    0.8117    0.3860
    0.8431    0.3962
    0.8760    0.4064
    0.9109    0.4165
    0.9474    0.4267
    0.9862    0.4368

==> ReceivedEnergyK99.txt <==
0.0141907319525116	0
0.0240906260979600	0.0100003234257248
0.0278712035912148	0.0200006468514391
0.0312316069515450	0.0300009702771613
0.0344242352958525	0.0400012937028754
0.0375268697893385	0.0500016171285915
0.0405095627197061	0.0600019405543037
0.0434576907924730	0.0700022639800282
0.0463860183131124	0.0800025874057575
0.0492194166293707	0.0900029108314719
0.0520465824595616	0.100003234257188
0.0548293530817712	0.110003557682905
0.0575732402485106	0.120003881108626
0.0603267974081263	0.130004204534352
0.0630518692767713	0.140004527960066
0.0657896328583438	0.150004851385781
0.0685453534841526	0.160005174811498
0.0713719092635629	0.170005498237208
0.0741576938634766	0.180005821662911
0.0769811429226350	0.190006145088622
0.0799925786686392	0.200006468514327
0.0829233603747310	0.210006791940032
0.0858706891866342	0.220007115365742
0.0889179719158601	0.230007438791443
0.0919548831551682	0.240007762217139
0.0950569895443774	0.250008085642844
0.0982324124432558	0.260008409068541
0.101432909268591	0.270008732494243
0.104797704234440	0.280009055919951
0.108239679156832	0.290009379345661
0.111778123834351	0.300009702771361
0.115432830918158	0.310010026197068
0.119242744821940	0.320010349622770
0.123061173609610	0.330010673048465
0.126991852543205	0.340010996474156
0.131017198030617	0.350011319899842
0.135190490833843	0.360011643325526
0.139364575977235	0.370011966751218
0.143646263657386	0.380012290176913
0.148131985806199	0.390012613602620
0.152832048140574	0.400012937028314
0.157446449425614	0.410013260454008
0.162326402094667	0.420013583879703
0.167448327939258	0.430013907305386
0.172720490166280	0.440014230731069
0.178105067384006	0.450014554156746
0.183743335121802	0.460014877582429
0.189454824201677	0.470015201008102
0.195526280202976	0.480015524433783
0.201703922117181	0.490015847859473
0.208118865352270	0.500016171285166
0.214755333623822	0.510016494710913
0.221774881408248	0.520016818136665
0.229110179647024	0.530017141562424
0.236831774683576	0.540017464988186
0.244886514928950	0.550017788413952
0.253285090014228	0.560018111839724
0.262123987456547	0.570018435265499
0.271527172837886	0.580018758691279
0.281447495534199	0.590019082117062
0.291970976270456	0.600019405542850
0.303230064453577	0.610019728968641
0.315429793798112	0.620020052394440
0.328375461501712	0.630020375820242
0.342507493757946	0.640020699246048
0.357822801989141	0.650021022671856
0.373997402161134	0.660021346097664
0.392017238692425	0.670021669523472
0.411906661693872	0.680021992949281
0.433935665117923	0.690022316375089
0.458021456417802	0.700022639800898
0.484394524709841	0.710022963226706
0.513729418627301	0.720023286652514
0.546549301119813	0.730023610078323
0.583411446643415	0.740023933504131
0.623871695503438	0.750024256929939
0.670792168057777	0.760024580355644
0.722845632062447	0.770024903781351
0.783361429821980	0.780025227207057
0.853042789292820	0.790025550632764
0.933813461705008	0.800025874058473
1.02612030958915	0.810026197484181
1.13496769453046	0.820026520909892
1.26148213019277	0.830026844335603
1.41249164269824	0.840027167761314
1.59763102252254	0.850027491187027
1.82173710196347	0.860027814612741
2.10274585478322	0.870028138038456
2.46534769767445	0.880028461464164
2.92249728211220	0.890028784889857
3.52033420925056	0.900029108315546
4.36002396468587	0.910029431741231
5.54705534208685	0.920029755166912
7.30372493730280	0.930030078592592
9.97367275254424	0.940030402018278
